A Complete Algorithm for a Moving Target Traveling Salesman Problem with Obstacles

The moving target traveling salesman problem with obstacles (MT-TSP-O) is a generalization of the traveling salesman problem (TSP) where, as its name suggests, the targets are moving. A solution to the MT-TSP-O is a trajectory that visits each moving target during a certain time window(s), and this trajectory avoids stationary obstacles. We assume each target moves at a constant velocity during each of its time windows. The agent has a speed limit, and this speed limit is no smaller than any target's speed. This paper presents the first complete algorithm for finding feasible solutions to the MT-TSP-O. Our algorithm builds a tree where the nodes are agent trajectories intercepting a unique sequence of targets within a unique sequence of time windows. We generate each of a parent node's children by extending the parent's trajectory to intercept one additional target, each child corresponding to a different choice of target and time window. This extension consists of planning a trajectory from the parent trajectory's final point in space-time to a moving target. To solve this point-to-moving-target subproblem, we define a novel generalization of a visibility graph called a moving target visibility graph (MTVG). Our overall algorithm is called MTVG-TSP. To validate MTVG-TSP, we test it on 570 instances with up to 30 targets. We implement a baseline method that samples trajectories of targets into points, based on prior work on special cases of the MT-TSP-O. MTVG-TSP finds feasible solutions in all cases where the baseline does, and when the sum of the targets' time window lengths enters a critical range, MTVG-TSP finds a feasible solution with up to 38 times less computation time.

==> out.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14> (./llncs.cls
Document Class: llncs 2024/01/29 v2.24 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty)

Package amsmath Warning: Unable to redefine math accent \vec.

) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/listings/listings.sty
(/usr/share/texlive/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/listings/listings.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment')
(/usr/share/texlive/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/share/texlive/texmf-dist/tex/latex/optidef/optidef.sty
(/usr/share/texlive/texmf-dist/tex/latex/environ/environ.sty
(/usr/share/texlive/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/xifthen/xifthen.sty
(/usr/share/texlive/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty))
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def))))
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/share/texlive/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/share/texlive/texmf-dist/tex/latex/appendix/appendix.sty)
(/usr/share/texlive/texmf-dist/tex/latex/wrapfig/wrapfig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)) (./main.aux)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./main.out) (./main.out) Excluding 'comment' comment.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)

LaTeX Warning: Citation `helvig2003moving' on page 1 undefined on input line 99
.


LaTeX Warning: Citation `helvig2003moving' on page 1 undefined on input line 99
.


LaTeX Warning: Citation `philip2023CStar' on page 1 undefined on input line 99.



LaTeX Warning: Citation `de2019experimental' on page 1 undefined on input line 
99.


LaTeX Warning: Citation `wang2023moving' on page 1 undefined on input line 99.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Excluding 'comment' comment. Excluding 'comment' comment.

LaTeX Warning: Citation `choset2005principles' on page 2 undefined on input lin
e 118.


LaTeX Warning: Citation `lavalle2006planning' on page 2 undefined on input line
 118.


LaTeX Warning: Citation `savelsbergh1985local' on page 2 undefined on input lin
e 118.


LaTeX Warning: Citation `philip2024mixedinteger' on page 2 undefined on input l
ine 120.


LaTeX Warning: Citation `stieber2022multiple' on page 2 undefined on input line
 120.


LaTeX Warning: Citation `bourjolly2006orbit' on page 2 undefined on input line 
120.


LaTeX Warning: Citation `choubey2013moving' on page 2 undefined on input line 1
20.


LaTeX Warning: Citation `groba2015solving' on page 2 undefined on input line 12
0.


LaTeX Warning: Citation `ucar2019meta' on page 2 undefined on input line 120.


LaTeX Warning: Citation `jiang2005tracking' on page 2 undefined on input line 1
20.


LaTeX Warning: Citation `de2019experimental' on page 2 undefined on input line 
120.


LaTeX Warning: Citation `6760409' on page 2 undefined on input line 120.


LaTeX Warning: Citation `marlow2007travelling' on page 2 undefined on input lin
e 120.


LaTeX Warning: Citation `wang2023moving' on page 2 undefined on input line 120.



LaTeX Warning: Citation `Li2019RendezvousPlanning' on page 2 undefined on input
 line 120.


LaTeX Warning: Citation `philip2023CStar' on page 2 undefined on input line 120
.


LaTeX Warning: Citation `stieber2022DealingWithTime' on page 2 undefined on inp
ut line 120.


LaTeX Warning: Citation `Li2019RendezvousPlanning' on page 2 undefined on input
 line 120.

[2pdfTeX warning (ext4): destination with the same identifier (name{figure.1.1}
) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.121 
       <./intro_figure_mult_tw.png>]

LaTeX Warning: Citation `philip2023CStar' on page 3 undefined on input line 122
.


LaTeX Warning: Citation `stieber2022DealingWithTime' on page 3 undefined on inp
ut line 122.


LaTeX Warning: Citation `Li2019RendezvousPlanning' on page 3 undefined on input
 line 122.

[3]

LaTeX Warning: Citation `lozano1979algorithm' on page 4 undefined on input line
 138.


LaTeX Warning: Citation `liu1992path' on page 4 undefined on input line 138.


LaTeX Warning: Citation `cgal:eb-24a' on page 4 undefined on input line 138.

[4] [5pdfTeX warning (ext4): destination with the same identifier (name{figure.
1.2}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.153 
       <./vis_and_Gvis_cropped.png>]

LaTeX Warning: Citation `philip2023CStar' on page 6 undefined on input line 158
.


LaTeX Warning: Citation `philip2023CStar' on page 6 undefined on input line 163
.


LaTeX Warning: Citation `hart1968AFormalBasis' on page 6 undefined on input lin
e 165.

(/usr/share/texlive/texmf-dist/tex/latex/base/t1cmtt.fd)
Underfull \vbox (badness 1701) has occurred while \output is active [6]

LaTeX Warning: Citation `philip2023CStar' on page 7 undefined on input line 202
.

[7pdfTeX warning (ext4): destination with the same identifier (name{algocf.1}) 
has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.213 \end{remark}
                  ] [8] [9pdfTeX warning (ext4): destination with the same iden
tifier (name{algocf.2}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.277 \begin{align}
                   ]

LaTeX Warning: Citation `Dumas1995OptimalAlgorithm' on page 10 undefined on inp
ut line 284.


LaTeX Warning: Citation `hart1968AFormalBasis' on page 10 undefined on input li
ne 294.

[10]

LaTeX Warning: Citation `hart1968AFormalBasis' on page 11 undefined on input li
ne 311.

Excluding 'comment' comment. Excluding 'comment' comment.

Package wrapfig Warning: Stationary wrapfigure forced to float on input line 33
8.


LaTeX Warning: Citation `philip2023CStar' on page 11 undefined on input line 33
9.


LaTeX Warning: Citation `stieber2022DealingWithTime' on page 11 undefined on in
put line 339.


LaTeX Warning: Citation `Li2019RendezvousPlanning' on page 11 undefined on inpu
t line 339.


LaTeX Warning: Citation `Li2019RendezvousPlanning' on page 11 undefined on inpu
t line 342.


LaTeX Warning: Citation `stieber2022DealingWithTime' on page 11 undefined on in
put line 342.


LaTeX Warning: Citation `philip2023CStar' on page 11 undefined on input line 34
2.


LaTeX Warning: Citation `cui2017compromise' on page 11 undefined on input line 
342.


LaTeX Warning: Citation `laporte1987generalized' on page 11 undefined on input 
line 342.

[11pdfTeX warning (ext4): destination with the same identifier (name{figure.1.3
}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.343 
       <./example_instance_mult_tw_labeled_random_lens.png>]

LaTeX Warning: Citation `cui2017compromise' on page 12 undefined on input line 
350.

[12]

LaTeX Warning: Citation `philip2024mixedinteger' on page 13 undefined on input 
line 352.

Excluding 'comment' comment. Excluding 'comment' comment.
Excluding 'comment' comment. Excluding 'comment' comment. [13] [14pdfTeX warnin
g (ext4): destination with the same identifier (name{figure.1.4}) has been alre
ady used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.420 
      pdfTeX warning (ext4): destination with the same identifier (name{figure.
1.5}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.420 
      pdfTeX warning (ext4): destination with the same identifier (name{table.1
.1}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.420 
       <./comp_times_line_plot.png> <./num_points_line_plot.png>] [15] [16pdfTe
X warning (ext4): destination with the same identifier (name{figure.1.6}) has b
een already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.447 
      pdfTeX warning (ext4): destination with the same identifier (name{figure.
1.7}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.447 
       <./vary_num_tw.png> <./mtvg_timing_breakdown_vary_num_tw.png>] [17]
No file main.bbl.
[18] [19pdfTeX warning (ext4): destination with the same identifier (name{figur
e.1.8}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.486 \clearpage
                 <./min_usable_fraction_vs_total_points.png>] [20pdfTeX warning
 (ext4): destination with the same identifier (name{figure.1.9}) has been alrea
dy used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.507 \clearpage
                pdfTeX warning (ext4): destination with the same identifier (na
me{figure.1.10}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.507 \clearpage
                 <./costs_line_plot.png> <./point_discr_timing_breakdown_vs_num
_targets.png>]

LaTeX Warning: Citation `deBerg2000computational' on page 21 undefined on input
 line 538.

[21] [22]

LaTeX Warning: Citation `hart1968AFormalBasis' on page 23 undefined on input li
ne 605.

[23]

LaTeX Warning: Citation `hart1968AFormalBasis' on page 24 undefined on input li
ne 621.


LaTeX Warning: Citation `hart1968AFormalBasis' on page 24 undefined on input li
ne 621.


LaTeX Warning: Citation `hart1968AFormalBasis' on page 24 undefined on input li
ne 621.


LaTeX Warning: Citation `hart1968AFormalBasis' on page 24 undefined on input li
ne 648.


LaTeX Warning: Citation `hart1968AFormalBasis' on page 24 undefined on input li
ne 648.

[24] [25]

LaTeX Warning: Citation `hart1968AFormalBasis' on page 26 undefined on input li
ne 677.

[26] (./main.aux)

LaTeX Warning: There were undefined references.

 )
(see the transcript file for additional information)pdfTeX warning (dest): name
{pt_mt} has been referenced but does not exist, replaced by a fixed one

{/usr/share/texmf/fonts/enc/dvips/cm-super/cm-super-t1.enc}{/usr/share/texmf/fo
nts/enc/dvips/cm-super/cm-super-ts1.enc}</usr/share/texlive/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmm
i7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/s
hare/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/share/tex
live/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/share/texlive/texmf-dist/
fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/share/texlive/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmsy5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/am
sfonts/cm/cmsy6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/
cm/cmsy7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy
9.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10
.pfb></usr/share/texmf/fonts/type1/public/cm-super/sfbx0700.pfb></usr/share/tex
mf/fonts/type1/public/cm-super/sfbx0900.pfb></usr/share/texmf/fonts/type1/publi
c/cm-super/sfbx1000.pfb></usr/share/texmf/fonts/type1/public/cm-super/sfbx1200.
pfb></usr/share/texmf/fonts/type1/public/cm-super/sfbx1440.pfb></usr/share/texm
f/fonts/type1/public/cm-super/sfrm0600.pfb></usr/share/texmf/fonts/type1/public
/cm-super/sfrm0700.pfb></usr/share/texmf/fonts/type1/public/cm-super/sfrm0900.p
fb></usr/share/texmf/fonts/type1/public/cm-super/sfrm1000.pfb></usr/share/texmf
/fonts/type1/public/cm-super/sfti0900.pfb></usr/share/texmf/fonts/type1/public/
cm-super/sfti1000.pfb></usr/share/texmf/fonts/type1/public/cm-super/sftt1000.pf
b>
Output written on main.pdf (26 pages, 1105469 bytes).
Transcript written on main.log.

